An enduring puzzle: the width variations of the 2175 Angstrom extinction band

Graphene, a single infinite, planar, sheet of graphite, has the same dielectric resonances as bulk graphite, but solid state theory indicates that its features are about half as wide. Based on this theory, the dielectric functions of mono- and multi-layer graphenes are deduced and compared with those of terrestrial graphite. The resonance width of an ordered stack of graphenes is found to increase with the number of layers while the central frequency stays constant. This is the basis of the polycrystalline model of the carrier of the 2175 Angstrom interstellar extinction band. In this model, the carrier dust grains derive from parent hydrocarbon grains. As a grain ages in the IS medium, the light atoms are expelled, hexagonal carbon rings lump together into compact planar clusters, which then assemble into stacks of parallel, equidistant, graphene-like layers. This so-called graphitization is well known to occur in the earth or under strong heating. As the number of layers in each stack increases and their relative orientational order improves, the pi resonance width increases asymptotically towards that of terrestrial graphite. Because of the initial random structure of the parent grains, many randomly oriented stacks may coexist in the same grain. Calculations of the dielectric response of this composite medium show that, for such a grain, the width of the extinction efficiency peak follows the same trend as the pi resonance of the average stack, and thus covers the observed range of IS feature widths, at very nearly constant peak frequency.

==> absract.txt <==
Graphene, a single infinite, planar, sheet of graphite, has the same dielectric resonances as bulk graphite, but solid state theory indicates that its features are about half as wide. Based on this theory,  the dielectric functions of mono- and multi-layer graphenes are  deduced and compared with those of terrestrial graphite. The resonance width of an ordered stack of graphenes is found to increase with the number of layers while the central frequency stays constant. This is the basis of the polycrystalline model of the carrier of the 2175 \AA{\ } interstellar extinction band. In this model, the carrier dust grains derive from parent hydrocarbon grains. As a grain ages in the IS medium, the light atoms are expelled, hexagonal carbon rings lump together into compact planar clusters, which then assemble into stacks of parallel, equidistant, graphene-like layers. This so-called graphitization is well known to occur in the earth or under strong heating. As the number of layers in each stack increases and their relative orientational order improves, the pi resonance width increases asymptotically towards that of terrestrial graphite. Because of the initial random structure of the parent grains, many randomly oriented stacks may coexist in the same grain. Calculations of the dielectric response of this composite medium show that, for such a grain, the width of the extinction efficiency peak follows the same trend as the pi resonance of the average stack, and thus covers the observed range of IS feature widths, at very nearly constant peak frequency. 

